Spatial Confounding: A review of concepts, challenges, and current approaches

Spatial confounding is a persistent challenge in spatial statistics, influencing the validity of statistical inference in models that analyze spatially-structured data. The concept has been interpreted in various ways but is broadly defined as bias in estimates arising from unmeasured spatial variation. In this paper we review definitions, classical spatial models, and recent methodological advances, including approaches from spatial statistics and causal inference. We provide an unified view of the many available approaches for areal as well as geostatistical data and discuss their relative merits both theoretically and empirically with a head-to-head comparison on real datasets. Finally, we leverage the results of the empirical comparisons to discuss directions for future research.

==> _config.yml <==
title: Author support for IMS co-sponsored journal SS
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-minimal
